A T-Dwarf Candidate from JWST Early Release NIRCam data

We present a distant T$-$type brown dwarf candidate at $\approx2.55$ kpc discovered in the Cosmic Evolution Early Release Science (CEERS) fields by James Webb Space Telescope (JWST) NIRCam. In addition to the superb sensitivity, we utilised 7 filters from JWST in near-IR and thus is advantageous in finding faint, previously unseen brown dwarfs. From the model spectra in new JWST/NIRCam filter wavelengths, the selection criteria of F115W-F277W$<$-0.8 and F277W-F444W$>$1.1 were chosen to target the spectrum features of brown dwarfs having temperatures from 500K to 1300K. Searching through the data from Early Release Observations (ERO) and Early Release Science (ERS), we find 1 promising candidate in the CEERS field. The result of SED fitting suggested an early T spectral type with a low effective temperature of T$_\text{eff}\approx$1300K, the surface gravity of $\log{g}\approx5.25\text{cm s}^{-2}$, and an eddy diffusion parameter of logK$_{zz}\approx7\text{cm}^2 \text{s}^{-1}$, which indicates an age of $\approx$1.8Gyr and a mass of $\approx0.05$M$_{\odot}$. In contrast to typically found T$-$dwarf within several hundred parsecs, the estimated distance of the source is $\approx2.55$kpc, showing the JWST's power to extend the search to a much larger distance.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
